Lower Bounds for Frank-Wolfe on Strongly Convex Sets

We present a constructive lower bound of $\Omega(1/\sqrt{\varepsilon})$ for Frank-Wolfe (FW) when both the objective and the constraint set are smooth and strongly convex, showing that the known uniform $\mathcal{O}(1/\sqrt{\varepsilon})$ guarantees in this regime are tight. It is known that under additional assumptions on the position of the optimizer, FW can converge linearly. However, it remained unclear whether strong convexity of the set can yield rates uniformly faster than $\mathcal{O}(1/\sqrt{\varepsilon})$, i.e., irrespective of the position of the optimizer. To investigate this question, we focus on a simple yet representative problem class: minimizing a strongly convex quadratic over the Euclidean unit ball, with the optimizer on the boundary. We analyze the dynamics of FW for this problem in detail and develop a novel computational approach to construct worst-case FW trajectories, which is of independent interest. Guided by these constructions, we develop an analytical proof establishing the lower bound.

==> figures/rs_trajectory.csv <==
r,s
0.47312580849238006,0.6234714166932432
0.2949804180948803,0.7242927921321395
0.21365219064624671,0.7827591379138296
0.16723820456365723,0.8208831219098454
0.1372830194648123,0.8476866617928212
0.11637298449096563,0.8675490905770289
0.10095927686287191,0.8828515076034004
0.08913204978493557,0.8949990392782681
0.0797730989264201,0.9048740299862151
0.07218460551003876,0.9130582849606058
0.06590875210755388,0.9199508820126286
0.060632814633695895,0.9258346244569546
0.056135959166155984,0.9309154767224217
0.052257833188432495,0.935346979091165
0.04887920640665036,0.9392459152210643
0.045909594956693625,0.9427026810674143
0.04327909825239412,0.9457883333179425
0.040932866203635315,0.9485594944876579
0.03882725887405125,0.9510618380458378
0.03692712419103675,0.9533326108631394
0.035203831716708454,0.9554024894241571
0.03363382845941235,0.9572969663548372
0.03219756195109443,0.9590374002483022
0.030878666107911255,0.9606418204290978
0.029663338022326152,0.962125550867646
0.028539855435303737,0.9635016989283599
0.027498199199084937,0.9647815419100677
0.026529755023043354,0.9659748354652793
0.025627075743318472,0.967090061710421
0.024783690262063493,0.9681346303462914
0.023993948810479823,0.9691150428495017
0.023252896729596902,0.9700370274079722
0.022556170822202737,0.970905650504669
0.021899913705025184,0.9717254097302833
0.021280702618073445,0.9725003114071997
0.020695489923040437,0.9732339358466354
0.020141553112075026,0.9739294924773031
0.019616452600147875,0.9745898666326902
0.019117995923384607,0.9752176594329236
0.01864420723745131,0.9758152219210395
0.018193301222955403,0.9763846843966175
0.017763660672707907,0.9769279817167733
0.017353817168890156,0.9774468751963389
0.01696243436446026,0.9779429716291574
0.016588293468444804,0.9784177398617878
0.016230280603559823,0.9788725252799426
0.015887375760408676,0.9793085625072036
0.01555864311793761,0.9797269865689194
0.015243222537038272,0.9801288427325588
0.014940322064742181,0.9805150952046643
0.014649211311699026,0.9808866348361354
0.014369215586535906,0.9812442859650342
0.014099710688088065,0.9815888125080755
0.013840118271027784,0.981920923394594
0.013589901712577993,0.9822412774246533
0.013348562418238091,0.9825504876215181
0.013115636513086107,0.9828491251380395
0.012890691872515207,0.9831377227701726
0.012673325452476573,0.9834167781226456
0.01246316088457423,0.9836867564660167
0.012259846305860956,0.9839480933202761
0.012063052397051518,0.9842011967944406
0.01187247060617215,0.9844464497087949
0.011687811537518198,0.984684211523383
0.011508803488255006,0.9849148200922363
0.01133519111711158,0.9851385932622797
0.01116673423147039,0.9853558303322132
0.011003206680749656,0.985566813385581
0.010844395345369375,0.9857718085105628
0.010690099211808298,0.9859710669175875
0.010540128525321489,0.9861648259644251
0.010394304012816338,0.9863533100977686
0.010252456169203915,0.9865367317191563
0.010114424601260332,0.9867152919820109
0.009980057423662623,0.986889181526097
0.009849210702421854,0.9870585811557235
0.009721747941436282,0.9872236624653462
0.009597539608309667,0.9873845884187937
0.00947646269598391,0.9875415138848184
0.009358400317064959,0.9876945861333561
0.009243241328033744,0.9878439452961543
0.009130879980809317,0.9879897247934201
0.009021215599361546,0.9881320517313176
0.008914152279307691,0.9882710472706382
0.008809598608601359,0.9884068269703616
0.008707467407610182,0.9885395011079174
0.00860767548703242,0.9886691749769843
0.008510143422233954,0.9887959491661049
0.008414795342727507,0.988919919818495
0.008321558735619131,0.9890411788747483
0.008230364261952205,0.9891598143000776
0.008141145584974639,0.9892759102967167
0.008053839209433882,0.9893895475030188
0.007968384331083858,0.9895008031799718
0.00788472269565418,0.9896097513860783
0.007802798466594502,0.989716463141631
0.007722558100964853,0.9898210065829518
0.007643950232892359,0.989923447107048
0.007566925564059527,0.99002384750815
0.007491436760737991,0.9901222681056617
0.0074174383569120305,0.9902187668649926
0.007344886663078527,0.9903133995111898
0.0072737396803376955,0.9904062196362312
0.007203957019421306,0.9904972788000119
0.007135499824329049,0.9905866266256065
0.00706833070026972,0.9906743108896408
0.007002413645629797,0.9907603776070865
0.006937713987705193,0.9908448711119158
0.006874198321959087,0.9909278341328893
0.00681183445457886,0.9910093078659631
0.006750591348129716,0.991089332041871
0.006690439070105514,0.9911679449910428
0.0066313487442042655,0.9912451837047271
0.006573292504158869,0.9913210838927747
0.006516243449967022,0.9913956800387534
0.0064601756063781286,0.9914690054520311
0.006405063883501195,0.9915410923177289
0.00635088403941161,0.991611971742895
0.006297612644631427,0.9916816738023625
0.0062452270483870165,0.9917502275800821
0.006193705346527108,0.9918176612106001
0.0061430263510201056,0.9918840019167021
0.006093169560929578,0.9919492760464574
0.006044115134792406,0.9920135091079229
0.0059958438643177205,0.9920767258024953
0.005948337149335305,0.9921389500563544
0.005901576973922738,0.9922002050506276
0.0058555458836482025,0.9922605132504637
0.005810226963870405,0.9923198964319362
0.005765603819033923,0.9923783757088424
0.005721660552913583,0.9924359715572644
0.005678381749751666,0.9924927038396237
0.0056357524562446045,0.9925485918274319
0.005593758164333573,0.9926036542232299
0.005552384794758531,0.9926579091813311
0.005511618681335218,0.9927113743275628
0.005471446555917753,0.9927640667788799
0.005431855534016205,0.9928160031609806
0.005392833101029822,0.9928671996263339
0.005354367099071678,0.9929176718705323
0.0053164457143504255,0.9929674351483573
0.005279057465084018,0.9930165042894646
0.005242191189920934,0.9930648937126504
0.005205836036840225,0.9931126174403913
0.005169981452511909,0.993159689111955
0.005134617172091301,0.9932061219967973
0.0050997332094309625,0.9932519290066169
0.0050653198476864085,0.9932971227078945
0.0050313676303021,0.9933417153325406
0.004997867352352908,0.9933857187897022
0.004964810052232679,0.9934291446760675
0.004932187003668652,0.9934720042857659
0.004899989708046902,0.9935143086206933
0.004868209887038731,0.9935560683994971
0.004836839475509761,0.993597294066749
0.004805870614701732,0.9936379958018395
0.004775295645675183,0.993678183526878
0.004745107102998326,0.993717866915353
0.004715297708676387,0.9937570553992898
0.004685860366305265,0.9937957581772986
0.004656788155445295,0.9938339842214207
0.004628074326201318,0.9938717422838241
0.004599712294000739,0.993909040904102
0.004571695634565082,0.9939458884153105
0.004544018079062187,0.9939822929501652
0.0045166735094332375,0.9940182624470342
0.004489655953887375,0.9940538046559786
0.004462959582558112,0.994088927143868
0.004436578703311638,0.9941236373000619
0.004410507757704158,0.9941579423417004
0.004384741317081273,0.994191849318072
0.004359274078810389,0.9942253651163783
0.004334100862647623,0.9942584964653876
0.004309216607225365,0.9942912499408356
0.004284616366663915,0.9943236319693177
0.004260295307296446,0.9943556488322146
0.004236248704503597,0.9943873066705676
0.004212471939658013,0.9944186114881838
0.004188960497167657,0.9944495691558933
0.0041657099616194335,0.9944801854150096
0.004142716015016447,0.9945104658811075
0.0041199744341071315,0.9945404160470253
0.004097481087800014,0.994570041286848
0.0040752319346653385,0.9945993468583131
0.0040532230205142855,0.9946283379068082
0.0040314504760597366,0.9946570194674943
0.004009910514648388,0.9946853964686894
0.003988599430066998,0.9947134737349952
0.003967513594419366,0.9947412559892944
0.00394664945606732,0.9947687478558129
0.003926003537637913,0.9947959538629392
0.0039055724340937817,0.9948228784450533
0.0038853528108608293,0.9948495259454688
0.003865341402015791,0.9948759006187464
0.003845535008529388,0.9949020066324891
0.003825930496561374,0.9949278480699094
0.003806524795808848,0.9949534289322389
0.003787314897905604,0.9949787531400606
0.0037682978548668937,0.9950038245358934
0.0037494707775829624,0.995028646885895
0.0037308308343565796,0.9950532238819166
0.0037123752494845753,0.9950775591429857
0.0036941013018799438,0.9951016562174332
0.0036760063237357083,0.9951255185844718
0.0036580876992272945,0.995149149655997
0.003640342863253105,0.995172552778068
0.0036227693002110137,0.9951957312322347
0.003605364542809191,0.995218688237866
0.0035881261709138764,0.9952414269526556
0.0035710518104264946,0.9952639504748624
0.0035541391321954824,0.9952862618442156
0.003537385850957086,0.9953083640437043
0.003520789724307444,0.9953302600004028
0.003504348551701675,0.9953519525871088
0.003488060173482069,0.9953734446235377
0.0034719224699330214,0.9953947388776412
0.003455933360362395,0.9954158380664154
0.0034400908022068164,0.9954367448576241
0.003424392790163406,0.9954574618705171
0.0034088373553437623,0.9954779916765994
0.003393422564449779,0.9954983368019572
0.0033781465189759875,0.9955184997267476
0.0033630073544281096,0.9955384828871835
0.003348003239565801,0.9955582886762061
0.003333132375664523,0.9955779194446016
0.003318392995797528,0.9955973775014334
0.003303783364135144,0.9956166651159472
0.003289301775265777,0.9956357845172311
0.003274946553530663,0.9956547378958458
0.003260716052378476,0.9956735274046766
0.0032466086537367295,0.9956921551594986
0.0032326227673986027,0.9957106232393373
0.003218756830424134,0.9957289336887476
0.003205009306561596,0.99574708851639
0.0031913786856766434,0.9957650896977635
0.003177863483202333,0.9957829391747998
0.0031644622395994863,0.9958006388567422
0.0031511735198312056,0.9958181906210851
0.003137995912851387,0.9958355963140286
0.0031249280311053456,0.9958528577513549
0.0031119685100435735,0.995869976718306
0.003099116007645195,0.9958869549716481
0.0030863692039576644,0.9959037942387317
0.0030737268006430117,0.9959204962187896
0.003061187520537381,0.9959370625839055
0.003048750107222508,0.9959534949788146
0.0030364133246052927,0.9959697950216617
0.0030241759565081757,0.99598596430494
0.00301203680627061,0.9960020043953597
0.002999994696358125,0.9960179168350805
0.0029880484679829095,0.9960337031415872
0.0029761969807315636,0.9960493648082726
0.0029644391122019727,0.996064903305472
0.0029527737576504173,0.9960803200800706
0.0029411998296444606,0.9960956165566419
0.002929716257725989,0.9961107941375166
0.0029183219880810282,0.9961258542031961
0.0029070159832171837,0.996140798113304
0.0028957972216500966,0.9961556272059189
0.0028846646975940094,0.9961703427995307
0.002873617420663929,0.9961849461914698
0.0028626544155789663,0.9961994386602391
0.002851774721878021,0.9962138214646575
0.002840977393638414,0.99622809584446
0.0028302614992015544,0.9962422630210274
0.002819626120905842,0.9962563241971661
0.0028090703548239687,0.9962702805581752
0.002798593310508128,0.9962841332711522
0.002788194110738035,0.99629788348659
0.002777871891278079,0.996311532337542
0.0027676258006366487,0.996325080940547
0.002757454999832455,0.9963385303961858
0.002747358662166683,0.9963518817881328
0.002737335972996702,0.9963651361852803
0.0027273861295197257,0.9963782946403809
0.002717508340556693,0.9963913581912369
0.002707701826343298,0.9964043278609198
0.002697965818325379,0.9964172046575641
0.0026882995589574315,0.9964299895750696
0.0026787023015066177,0.9964426835929491
0.002669173309859863,0.9964552876773577
0.002659711858337135,0.9964678027803892
0.0026503172315061503,0.9964802298409134
0.002640988724002582,0.9964925697845547
0.002631725640353365,0.9965048235239573
0.0026225272948038037,0.9965169919592679
0.0026133930111489627,0.9965290759782267
0.0026043221225682312,0.9965410764555682
0.0025953139714611955,0.9965529942550345
0.0025863679092915795,0.9965648302278898
0.0025774832964300253,0.9965765852136792
0.002568659502001532,0.9965882600406542
0.0025598959037366,0.9965998555261629
0.0025511918878259117,0.9966113724757916
0.0025425468487752876,0.996622811684836
0.0025339601892668466,0.9966341739376193
0.002525431320020777,0.9966454600080039
0.002516959659660728,0.9966566706593688
0.0025085446345813993,0.9966678066454742
0.0025001856788205157,0.9966788687091099
0.0024918822339295497,0.9966898575843767
0.0024836337488522812,0.9967007739946531
0.0024754396798003105,0.9967116186544956
0.002467299490135334,0.9967223922689967
0.0024592126502517657,0.9967330955336442
0.0024511786374609395,0.9967437291354523
0.0024431969358799737,0.9967542937520031
0.002435267036320101,0.9967647900524824
0.0024273884361793365,0.9967752186972473
0.002419560639335827,0.9967855803382647
0.0024117831560439853,0.9967958756191622
0.0024040555028324107,0.996806105175245
0.0023963772024034906,0.996816269633804
0.0023887477835353387,0.9968263696143498
0.0023811667809858564,0.9968364057282125
0.002373633735397359,0.9968463785790787
0.002366148193203988,0.9968562887635962
0.0023587097065420164,0.99686613686994
0.0023513178331581695,0.9968759234798875
0.0023439721363242784,0.9968856491675527
0.002336672184750284,0.9968953144999433
0.0023294175524999038,0.9969049200368839
0.0023222078189074303,0.9969144663317522
0.002315042568497523,0.996923953930713
0.0023079213909044643,0.996933383373477
0.0023008438807944087,0.9969427551928883
0.0022938096377878754,0.9969520699156653
0.002286818266385125,0.9969613280619576
0.0022798693758916575,0.9969705301454368
0.002272962580345052,0.996979676673642
0.002266097498443697,0.9969887681485364
0.0022592737534778613,0.9969978050651201
0.002252490973258663,0.997006787913321
0.00224574879005237,0.9970157171767743
0.0022390468405129368,0.9970245933333625
0.002232384765616761,0.9970334168554827
0.0022257622105990053,0.9970421882100233
0.002219178824890811,0.997050907857799
0.002212634262056187,0.9970595762551875
0.002206128179733451,0.9970681938520847
0.0021996602395730194,0.9970767610940129
0.0021932301071807465,0.9970852784209389
0.0021868374520595,0.9970937462679504
0.0021804819475530666,0.9971021650645818
0.0021741632707893985,0.997110535235815
0.0021678811026268675,0.9971188572019793
0.002161635127601069,0.9971271313778883
0.0021554250338705295,0.9971353581741256
0.0021492505131659673,0.9971435379964002
0.0021431112607388915,0.9971516712458796
0.0021370069753116495,0.9971597583192736
0.0021309373590283663,0.9971677996083557
0.0021249021174055568,0.9971757955009903
0.002118900959285625,0.9971837463806712
0.0021129335967900375,0.9971916526257905
0.002106999745271613,0.9971995146116901
0.002101099123271807,0.9972073327087991
0.0020952314524746753,0.9972151072833856
0.002089396457663057,0.9972228386977449
0.002083593866675766,0.9972305273107662
0.0020778234103665527,0.9972381734764387
0.002072084822560526,0.9972457775452171
0.002066377840014015,0.9972533398639188
0.002060702202374767,0.9972608607754613
0.0020550576521421488,0.9972683406187067
0.002049443934627576,0.9972757797293893
0.0020438607979173834,0.9972831784392753
0.0020383079928344813,0.9972905370761234
0.002032785272900455,0.9972978559652377
0.002027292394301334,0.9973051354272155
0.002021829115849256,0.9973123757799419
0.002016395198948681,0.9973195773379289
0.0020109904075617277,0.9973267404116414
0.002005614508172616,0.9973338653092555
0.0020002672697561168,0.9973409523346186
0.001994948463742333,0.9973480017893508
0.001989657863986151,0.9973550139708615
0.001984395246733142,0.9973619891743556
0.0019791603905899026,0.9973689276914635
0.0019739530764920693,0.9973758298106467
0.0019687730876735564,0.9973826958176688
0.0019636202096371272,0.9973895259951202
0.001958494230124413,0.9973963206227852
0.0019533949390870436,0.9974030799773371
0.00194832212865756,0.9974098043328861
0.001943275593121769,0.9974164939602828
0.001938255128890104,0.9974231491280723
0.0019332605344712052,0.997429770101632
0.0019282916104441724,0.9974363571439073
0.0019233481594325937,0.9974429105150093
0.0019184299860781325,0.9974494304722716
0.0019135368970145613,0.9974559172709472
0.0019086687008434613,0.997462371162828
0.0019038252081075933,0.9974687923981069
0.0018990062312681556,0.9974751812238258
0.001894211584679378,0.9974815378845867
0.0018894410845647861,0.9974878626227445
0.0018846945489941287,0.9974941556783148
0.0018799717978604208,0.9975004172883504
0.0018752726528561,0.99750664768826
0.0018705969374519585,0.9975128471107814
0.0018659444768744113,0.9975190157861272
0.0018613150980833228,0.9975251539427323
0.0018567086297514984,0.9975312618061614
0.0018521249022424011,0.9975373396005196
0.0018475637475907573,0.9975433875466423
0.0018430249994800536,0.9975494058645945
0.001838508493224922,0.9975553947710205
0.0018340140657488611,0.9975613544813546
0.00182954155556629,0.9975672852081268
0.0018250908027617173,0.9975731871625247
0.001820661648972017,0.9975790605532426
0.0018162539373668225,0.9975849055873275
0.0018118675126306935,0.99759072246945
0.0018075022209441789,0.9975965114026972
0.0018031579099665402,0.9976022725874771
0.001798834428816706,0.9976080062234856
0.0017945316280579965,0.9976137125072596
0.0017902493596786346,0.9976193916347099
0.0017859874770770284,0.997625043798294
0.001781745835042175,0.9976306691903671
0.0017775242897402747,0.9976362680004168
0.0017733226986965792,0.9976418404160016
0.001769140920779126,0.9976473866240859
0.001764978816185024,0.9976529068084384
0.0017608362464223057,0.9976584011520899
0.001756713074296325,0.9976638698359213
0.0017526091638938297,0.9976693130393149
0.0017485243805683652,0.9976747309399326
0.001744458590925456,0.9976801237136803
0.0017404116628079015,0.9976854915350567
0.0017363834652818467,0.9976908345768067
0.0017323738686224133,0.9976961530100804
0.0017283827442997723,0.9977014470042782
0.0017244099649651081,0.9977067167279219
0.0017204554044382488,0.9977119623472835
0.0017165189376930747,0.9977171840270007
0.0017126004408441532,0.9977223819309563
0.0017086997911350344,0.997727556221296
0.001704816866924997,0.9977327070581434
0.00170095154767546,0.9977378346008788
0.0016971037139387269,0.9977429390070208
0.0016932732473449556,0.9977480204326616
0.001689460030590014,0.9977530790329797
0.0016856639474243386,0.9977581149611783
0.0016818848826401268,0.9977631283693886
0.001678122722060195,0.9977681194082016
0.001674377352526173,0.9977730882272499
0.0016706486618878063,0.9977780349740761
0.0016669365389904852,0.9977829597961796
0.001663240873666326,0.9977878628381556
0.0016595615567205901,0.9977927442447464
0.001655898479923321,0.9977976041585774
0.0016522515359973199,0.9978024427212162
0.0016486206186080072,0.9978072600733086
0.0016450056223536187,0.9978120563537722
0.0016414064427541812,0.9978168317007363
0.001637822976242153,0.9978215862506673
0.001634255120151734,0.9978263201393156
0.0016307027727098398,0.9978310335011814
0.0016271658330263017,0.997835726468902
0.0016236442010831758,0.997840399175368
0.0016201377777276076,0.9978450517510081
0.001616646464660368,0.9978496843254241
0.001613170164427161,0.9978542970278185
0.001609708780410715,0.9978588899854239
0.0016062622168204266,0.9978634633248857
0.0016028303786843395,0.9978680171716549
0.0015994131718402346,0.9978725516498594
0.00159601050292661,0.9978770668828706
0.0015926222793746607,0.9978815629931785
0.001589248409400145,0.9978860401017133
0.0015858888019942572,0.9978904983289004
0.0015825433669162722,0.9978949377934926
0.0015792120146844177,0.9978993586144039
0.001575894656569741,0.9979037609079969
0.0015725912045857608,0.9979081447911852
0.0015693015714831116,0.9979125103786444
0.0015660256707398636,0.9979168577851535
0.001562763416555612,0.997921187123712
0.0015595147238426845,0.9979254985067613
0.0015562795082193451,0.9979297920459256
0.0015530576860026664,0.9979340678515363
0.0015498491742007348,0.9979383260333684
0.0015466538905060797,0.9979425667000936
0.0015434717532883228,0.9979467899593761
0.001540302681587052,0.9979509959187609
0.0015371465951061365,0.9979551846835455
0.0015340034142048277,0.9979593563595377
0.0015308730598931832,0.9979635110506365
0.0015277554538238325,0.9979676488608099
0.0015246505182868496,0.9979717698925332
0.0015215581762022955,0.9979758742472499
0.0015184783511135369,0.9979799620265678
0.0015154109671824529,0.9979840333305465
0.0015123559491820888,0.9979880882584535
0.0015093132224905316,0.9979921269087975
0.0015062827130848967,0.9979961493795829
0.001503264347535758,0.9980001557676091
0.0015002580530005798,0.9980041461695366
0.001497263757218815,0.9980081206805197
0.0014942813885050034,0.9980120793952751
0.0014913108757435374,0.9980160224080473
0.001488352148383427,0.9980199498116042
0.0014854051364316212,0.9980238616989109
0.001482469770448884,0.9980277581616062
0.0014795459815434508,0.9980316392904853
0.0014766337013654603,0.998035505176213
0.0014737328621024983,0.998039355908091
0.0014708433964733649,0.9980431915754497
0.0014679652377239517,0.998047012265882
0.0014650983196205652,0.998050818067697
0.0014622425764469133,0.9980546090671716
0.0014593979429970978,0.9980583853507061
0.0014565643545718253,0.9980621470038081
0.001453741746973172,0.9980658941112908
0.0014509300564996888,0.9980696267573884
0.001448129219941721,0.9980733450257294
0.0014453391745767336,0.9980770489988415
0.0014425598581639678,0.9980807387595038
0.0014397912089410979,0.9980844143891799
0.0014370331656186652,0.9980880759686803
0.0014342856673755155,0.9980917235786689
0.0014315486538550098,0.9980953572987888
0.0014288220651600162,0.9980989772082486
0.0014261058418487897,0.9981025833857174
0.0014233999249307404,0.9981061759089865
0.0014207042558617598,0.9981097548555606
0.0014180187765404327,0.9981133203024777
0.0014153434293040284,0.9981168723252644
0.0014126781569230508,0.9981204110006457
0.0014100229025996703,0.9981239364028403
0.0014073776099609416,0.998127448606507
0.0014047422230562385,0.9981309476862565
0.0014021166863540221,0.9981344337145739
0.0013995009447357266,0.9981379067649438
0.0013968949434940796,0.9981413669096221
0.00139429862832832,0.9981448142203946
0.001391711945340522,0.9981482487683968
0.0013891348410317006,0.998151670624245
0.001386567262298137,0.9981550798586539
0.0013840091564285921,0.9981584765411354
0.0013814604710997455,0.9981618607402889
0.001378921154372078,0.9981652325255431
0.0013763911546881957,0.9981685919648104
0.001373870420867936,0.9981719391257436
0.001371358902105249,0.9981752740756358
0.00136885654796497,0.9981785968808307
0.0013663633083788112,0.9981819076079952
0.0013638791336431332,0.9981852063228869
0.001361403974415051,0.9981884930900797
0.0013589377817082053,0.9981917679752247
0.0013564805068916434,0.9981950310420973
0.0013540321016847039,0.9981982823546122
0.001351592518154677,0.9982015219761499
0.0013491617087135754,0.9982047499699482
0.0013467396261154627,0.99820796639826
0.001344326223452669,0.9982111713230705
0.0013419214541530084,0.998214364805996
0.0013395252719768838,0.9982175469085144
0.0013371376310147255,0.9982207176909512
0.0013347584856830976,0.9982238772134516
0.001332387790722137,0.9982270255366296
0.00133002550119388,0.9982301627192215
0.001327671572477481,0.9982332888205611
0.0013253259602677618,0.9982364038991465
0.0013229886205718736,0.9982395080129536
0.0013206595097064032,0.9982426012204247
0.0013183385842958108,0.9982456835786087
0.0013160258012684268,0.9982487551439747
0.0013137211178535588,0.9982518159736604
0.0013114244915802622,0.9982548661239424
0.001309135880274114,0.9982579056501295
0.0013068552420538756,0.9982609346080678
0.0013045825353301544,0.9982639530525167
0.0013023177188019545,0.9982669610384896
0.0013000607514550052,0.9982699586195352
0.0012978115925578698,0.9982729458500186
0.0012955702016610488,0.9982759227834923
0.0012933365385939786,0.9982788894731004
0.0012911105634625807,0.9982818459713089
0.0012888922366464817,0.9982847923310878
0.0012866815187977843,0.9982877286038387
0.0012844783708371775,0.9982906548416958
0.0012822827539530404,0.9982935710960531
0.0012800946295986623,0.9982964774177182
0.0012779139594896833,0.9982993738570671
0.0012757407056017563,0.9983022604651617
0.0012735748301696537,0.9983051372916523
0.001271416295683709,0.9983080043854523
0.0012692650648871476,0.9983108617971655
0.0012671211007765236,0.9983137095744536
0.0012649843665962764,0.9983165477671693
0.001262854825839834,0.9983193764225354
0.0012607324422446125,0.9983221955895093
0.0012586171797925659,0.9983250053146464
0.0012565090027055186,0.9983278056464798
0.0012544078754460472,0.9983305966311086
0.0012523137627128136,0.9983333783159729
0.001250226629440671,0.9983361507465729
0.0012481464407966614,0.9983389139700862
0.0012460731621805675,0.9983416680313647
0.001244006759220465,0.9983444129765617
0.00124194719777283,0.9983471488505428
0.001239894443919426,0.9983498756982064
0.0012378484639658557,0.9983525935642052
0.0012358092244397797,0.9983553024926656
0.0012337766920888027,0.9983580025280728
0.0012317508338794702,0.9983606937135531
0.0012297316169941554,0.9983633760928365
0.001227719008830388,0.9983660497092609
0.0012257129769989636,0.9983687146053952
0.0012237134893216077,0.9983713708238401
0.001221720513829638,0.9983740184069477
0.0012197340187622967,0.9983766573969922
0.001217753972565302,0.9983792878355219
0.0012157803438886238,0.9983819097638922
0.0012138131015849258,0.9983845232237121
0.0012118522147085613,0.9983871282552821
0.001209897652512684,0.9983897249003245
0.001207949384449687,0.9983923131984982
0.001206007380167425,0.9983948931902233
0.0012040716095088773,0.9983974649150211
0.0012021420425098123,0.9984000284132523
0.0012002186493985617,0.9984025837238977
0.0011983014005931309,0.9984051308863888
0.0011963902667005278,0.9984076699390297
0.0011944852185142084,0.9984102009212052
0.0011925862270141805,0.9984127238711538
0.00119069326336445,0.9984152388265988
0.0011888062989112397,0.9984177458259514
0.001186925305182652,0.9984202449070009
0.0011850502538867803,0.9984227361064316
0.0011831811169092606,0.9984252194625277
0.0011813178663140473,0.9984276950115158
0.0011794604743398563,0.9984301627902673
0.0011776089133998286,0.9984326228355446
0.0011757631560803065,0.9984350751832367
0.0011739231751387205,0.9984375198703306
0.0011720889435038078,0.9984399569314106
0.0011702604342717245,0.9984423864028978
0.0011684376207071522,0.998444808319924
0.0011666204762407406,0.998447222717838
0.001164808974468329,0.9984496296316269
0.0011630030891494982,0.9984520290956223
0.0011612027942057934,0.998454421144919
0.001159408063720608,0.9984568058132718
0.0011576188719366286,0.998459183135281
0.0011558351932558317,0.9984615531447616
0.0011540570022375934,0.9984639158749226
0.0011522842735970217,0.9984662713596067
0.0011505169822047313,0.9984686196324234
0.0011487551030856195,0.9984709607260631
0.0011469986114168661,0.9984732946730565
0.0011452474825268191,0.998475621506641
0.0011435016918948818,0.9984779412591109
0.0011417612151495117,0.9984802539625794
0.0011400260280671078,0.9984825596494598
0.0011382961065714526,0.998484858351583
0.0011365714267321553,0.9984871501000916
0.0011348519647629849,0.998489434927283
0.0011331376970223097,0.9984917128635813
0.0011314286000100998,0.9984939839409452
0.0011297246503688108,0.998496248190128
0.0011280258248811618,0.9984985056411525
0.0011263321004684685,0.998500756325564
0.0011246434541915269,0.9985030002732832
0.0011229598632479484,0.9985052375145617
0.0011212813049717124,0.9985074680791883
0.0011196077568318328,0.9985096919974701
0.0011179391964321317,0.9985119092984471
0.0011162756015090196,0.9985141200125573
0.0011146169499322669,0.9985163241680629
0.001112963219701785,0.9985185217945141
0.0011113143889482893,0.9985207129211572
0.001109670435932186,0.9985228975766294
0.001108031339042128,0.9985250757891462
0.00110639707679379,0.9985272475878
0.0011047676278300909,0.9985294130005495
0.0011031429709191902,0.9985315720553171
0.001101523084953712,0.9985337247804826
0.001099907948950518,0.998535871203575
0.0010982975420490428,0.9985380113522675
0.0010966918435107347,0.9985401452542763
0.001095090832718389,0.9985422729364407
0.0010934944891744798,0.9985443944260349
0.0010919027925009373,0.9985465097506607
0.001090315722438811,0.9985486189363165
0.0010887332588458269,0.9985507220099243
0.0010871553816967183,0.9985528189986207
0.0010855820710827795,0.9985549099278104
0.0010840133072093107,0.9985569948243228
0.0010824490703965047,0.998559073714265
0.001080889341078001,0.9985611466232187
0.001079334099799664,0.9985632135771544
0.0010777833272193574,0.9985652746016104
0.0010762370041058349,0.9985673297220938
0.0010746951113380697,0.9985693789640793
0.0010731576299045883,0.998571422352692
0.0010716245409024686,0.9985734599124961
0.0010700958255361183,0.998575491669247
0.001068571465117938,0.9985775176473018
0.001067051441066211,0.9985795378707486
0.0010655357349042133,0.9985815523651692
0.0010640243282612108,0.9985835611538955
0.0010625172028694613,0.9985855642615347
0.0010610143405649884,0.9985875617123063
0.0010595157232865823,0.9985895535298231
0.0010580213330745759,0.9985915397381333
0.001056531152070733,0.9985935203605627
0.0010550451625169143,0.9985954954212855
0.0010535633467554087,0.9985974649426922
0.0010520856872264896,0.9985994289491702
0.0010506121664699678,0.9986013874633137
0.0010491427671227478,0.9986033405079137
0.001047677471918492,0.9986052881060649
0.0010462162636873994,0.998607230280526
0.0010447591253553144,0.9986091670540327
0.0010433060399431702,0.9986110984487635
0.0010418569905658787,0.9986130244875017
0.0010404119604324386,0.9986149451922514
0.0010389709328446025,0.9986168605848685
0.0010375338911962093,0.9986187706882337
0.001036100818973738,0.9986206755233631
0.001034671699753864,0.9986225751121816
0.0010332465172039017,0.9986244694765589
0.0010318252550812485,0.9986263586378747
0.0010304078972323836,0.998628242617553
0.0010289944275924234,0.9986301214371636
0.0010275848301847864,0.9986319951173434
0.0010261790891197497,0.9986338636797304
0.001024777188595002,0.9986357271445873
0.0010233791128937556,0.9986375855333891
0.0010219848463855217,0.998639438866442
0.0010205943735244443,0.9986412871646104
0.0010192076788494103,0.9986431304481207
0.001017824746982938,0.9986449687374244
0.001016445562630953,0.9986468020533086
0.0010150701105826772,0.9986486304149254
0.0010136983757085174,0.9986504538428441
0.0010123303429610648,0.9986522723574118
0.0010109659973744254,0.9986540859782034
0.0010096053240629995,0.9986558947243405
0.0010082483082205925,0.9986576986161355
0.001006894935121189,0.9986594976728974
0.0010055451901175112,0.9986612919143512
0.0010041990586410155,0.9986630813588736
0.0010028565262001168,0.9986648660269091
0.001001517578381851,0.9986666459366625
0.0010001822008492117,0.9986684211071845
0.000998850379341591,0.9986701915580432
0.0009975220996748908,0.9986719573073239
0.0009961973477396347,0.9986737183740633
0.0009948761095015207,0.9986754747770299
0.0009935583710007556,0.9986772265342712
0.000992244118350943,0.9986789736644472
0.000990933337739304,0.9986807161857152
0.0009896260154257893,0.9986824541167303
0.0009883221377431884,0.998684187475075
0.0009870216910956853,0.9986859162789365
0.0009857246619590799,0.9986876405465447
0.0009844310368804538,0.9986893602951564
0.000983140802476838,0.9986910755429632
0.0009818539454357652,0.9986927863076289
0.000980570452514383,0.9986944926062807
0.0009792903105385628,0.9986961944570919
0.0009780135064035664,0.9986978918765627
0.0009767400270720469,0.9986995848824584
0.0009754698595749344,0.9987012734921127
0.0009742029910106594,0.9987029577223067
0.0009729394085442632,0.9987046375902892
0.0009716790994075087,0.998706313112636
0.0009704220508978796,0.9987079843067296
0.0009691682503790239,0.9987096511889305
0.000967917685279421,0.9987113137757141
0.0009666703430921587,0.9987129720843588
0.0009654262113753766,0.9987146261306493
0.0009641852777504885,0.9987162759315131
0.0009629475299029595,0.9987179215029502
0.0009617129555810838,0.9987195628611782
0.0009604815425958717,0.9987212000225186
0.0009592532788208288,0.9987228330029301
0.0009580281521912878,0.9987244618187001
0.0009568061507044077,0.9987260864856334
0.0009555872624183963,0.9987277070191625
0.0009543714754518437,0.9987293234352724
0.0009531587779839425,0.9987309357498056
0.0009519491582540442,0.9987325439782249
0.0009507426045609913,0.9987341481360754
0.0009495391052628953,0.9987357482386335
0.0009483386487765804,0.9987373443016045
0.000947141223577694,0.9987389363401866
0.000945946818199929,0.9987405243687133
0.0009447554212339129,0.9987421084039336
0.0009435670213292047,0.9987436884595023
0.0009423816071910758,0.9987452645512518
0.0009411991675822848,0.9987468366931992
0.0009400196913210792,0.9987484049009537
0.0009388431672824148,0.9987499691893644
0.0009376695843969571,0.9987515295721549
0.0009364989316497476,0.9987530860648781
0.0009353311980816468,0.9987546386818423
0.0009341663727878898,0.9987561874369322
0.0009330044449174207,0.9987577323452679
0.0009318454036737785,0.9987592734211899
0.0009306892383140983,0.9987608106780114
0.0009295359381478898,0.9987623441307558
0.0009283854925383676,0.9987638737934184
0.0009272378909012307,0.998765399679914
0.0009260931227043282,0.9987669218037156
0.0009249511774669925,0.9987684401800093
0.0009238120447613711,0.9987699548213804
0.0009226757142097617,0.9987714657421227
0.0009215421754859436,0.9987729729554796
0.0009204114183139562,0.9987744764760462
0.0009192834324690968,0.9987759763165187
0.0009181582077759226,0.9987774724904586
0.0009170357341088053,0.9987789650114496
0.0009159160013917074,0.9987804538932189
0.0009147989995980716,0.9987819391485436
0.0009136847187497097,0.9987834207905792
0.0009125731489169134,0.998784898833225
0.0009114642802188969,0.9987863732888153
0.0009103581028221324,0.9987878441707875
0.0009092546069411257,0.9987893114917368
0.0009081537828374167,0.9987907752651193
0.0009070556208201343,0.9987922355034211
0.0009059601112448854,0.9987936922197422
0.0009048672445140875,0.9987951454262056
0.000903777011075858,0.9987965951360362
0.0009026894014247907,0.9987980413619693
0.0009016044061012894,0.9987994841156294
0.0009005220156903462,0.9988009234108491
0.000899442220823317,0.9988023592587479
0.0008983650121752567,0.9988037916724057
0.0008972903804664733,0.9988052206641542
0.0008962183164616389,0.9988066462456943
0.0008951488109690118,0.9988080684303219
0.000894081854841658,0.9988094872287171
0.0008930174389748967,0.9988109026541451
0.0008919555543084094,0.9988123147178678
0.0008908961918242412,0.9988137234326179
0.0008898393425479102,0.99881512880899
0.0008887849975462979,0.9988165308602954
0.0008877331479298695,0.9988179295975771
0.0008866837848504519,0.9988193250325992
0.0008856368995016787,0.9988207171772219
0.0008845924831188779,0.9988221060430262
0.0008835505269786278,0.9988234916413096
0.0008825110223983121,0.9988248739838378
0.000881473960736342,0.9988262530820913
0.0008804393333917108,0.9988276289475144
0.0008794071318037727,0.998829001591262
0.0008783773474517975,0.9988303710246993
0.0008773499718549701,0.9988317372594055
0.0008763249965723904,0.9988331003059054
0.0008753024132019627,0.9988344601761974
0.0008742822133815053,0.9988358168803347
0.000873264388786863,0.9988371704302245
0.0008722489311333496,0.9988385208367115
0.0008712358321746376,0.9988398681105907
0.0008702250837025358,0.998841212262221
0.0008692166775464336,0.9988425533031826
0.0008682106055741889,0.9988438912446218
0.0008672068596915724,0.9988452260958394
0.0008662054318404915,0.998846557869017
0.0008652063140013204,0.9988478865735929
0.0008642094981903473,0.9988492122211207
0.0008632149764614384,0.9988505348218123
0.0008622227409047058,0.998851854385686
0.0008612327836461743,0.9988531709238525
0.0008602450968485574,0.9988544844464575
0.0008592596727102587,0.9988557949638354
0.0008582765034653705,0.9988571024859944
0.0008572955813832304,0.998858407023776
0.0008563168987689755,0.998859708587047
0.0008553404479625426,0.9988610071857287
0.0008543662213385577,0.9988623028305766
0.0008533942113068899,0.9988635955312333
0.0008524244103115411,0.9988648852976533
0.0008514568108307572,0.998866172139842
0.000850491405376916,0.9988674560682482
0.0008495281864967494,0.998868737091805
0.0008485671467698995,0.9988700152215817
0.0008476082788105836,0.9988712904659519
0.0008466515752651519,0.9988725628360807
0.0008456970288143072,0.9988738323404297
0.0008447446321706619,0.9988750989896
0.0008437943780804032,0.9988763627929259
0.0008428462593220721,0.9988776237595169
0.0008419002687062291,0.9988788818999728
0.0008409563990765647,0.9988801372224289
0.0008400146433076785,0.998881389737299
0.0008390749943068555,0.998882639454113
0.0008381374450131767,0.9988838863811138
0.000837201988396299,0.9988851305290917
0.0008362686174584522,0.9988863719060918
0.0008353373252319967,0.9988876105221787
0.0008344081047809772,0.998888846386256
0.0008334809492000125,0.9988900795073895
0.0008325558516142949,0.9988913098949415
0.0008316328051797016,0.9988925375573692
0.0008307118030819054,0.9988937625046242
0.000829792838537485,0.9988949847452187
0.0008288759047925927,0.9988962042879543
0.0008279609951230647,0.9988974211424627
0.0008270481028349765,0.9988986353163876
0.0008261372212628654,0.9988998468199433
0.0008252283437717297,0.99890105566095
0.0008243214637549182,0.9989022618484567
0.0008234165746350184,0.9989034653915326
0.0008225136698637454,0.9989046662987272
0.0008216127429213861,0.9989058645780667
0.000820713787316244,0.9989070602389435
0.0008198167965856388,0.9989082532894146
0.0008189217642946838,0.9989094437387692
0.0008180286840371741,0.9989106315944152
0.0008171375494339219,0.9989118168652605
0.0008162483541338656,0.9989129995604995
0.0008153610918141805,0.9989141796875718
0.000814475756178725,0.9989153572550116
0.0008135923409588169,0.9989165322710906
0.0008127108399129001,0.9989177047444975
0.0008118312468267669,0.9989188746836565
0.0008109535555132237,0.998920042095631
0.0008100777598108711,0.9989212069898119
0.0008092038535858783,0.9989223693734068
0.0008083318307300969,0.9989235292554063
0.0008074616851623921,0.9989246866432957
0.00080659341082731,0.998925841545248
0.0008057270016955225,0.9989269939694363
0.0008048624517637152,0.9989281439227944
0.0008039997550534777,0.9989292914154231
0.0008031389056137442,0.9989304364527354
0.0008022798975169097,0.9989315790445548
0.0008014227248622701,0.9989327191978028
0.0008005673817735801,0.9989338569199459
0.000799713862399385,0.9989349922198321
0.0007988621609140216,0.9989361251040849
0.0007980122715157287,0.9989372555812623
0.0007971641884280912,0.9989383836581085
0.0007963179058984853,0.9989395093433058
0.0007954734181995217,0.9989406326438574
0.0007946307196276019,0.998941753567172
0.0007937898045031405,0.9989428721217648
0.0007929506671713413,0.9989439883132039
0.0007921133019997556,0.9989451021509587
0.0007912777033812791,0.9989462136416886
0.0007904438657318198,0.9989473227928772
0.000789611783490854,0.99894842961115
0.000788781451120648,0.9989495341056445
0.0007879528631081455,0.998950636281265
0.0007871260139615265,0.9989517361476788
0.0007863008982138689,0.9989528337101731
0.0007854775104195988,0.9989539289776757
0.0007846558451572613,0.998955021955997
0.0007838358970269733,0.9989561126533151
0.0007830176606521894,0.9989572010761126
0.0007822011306782765,0.9989582872312296
0.0007813863017727023,0.9989593711268411
0.0007805731686259868,0.9989604527695223
0.0007797617259503564,0.9989615321655683
0.0007789519684794359,0.9989626093227502
0.00077814389096931,0.9989636842479405
0.0007773374881977295,0.9989647569478862
0.0007765327549639253,0.99896582742892
0.0007757296860881964,0.9989668957009976
0.0007749282764146349,0.9989679617626911
0.0007741285208022031,0.9989690256386462
0.0007733304141448633,0.9989700872994762
0.0007725339513296342,0.9989711468240642
0.0007717391273202904,0.9989722040757844
0.0007709459369906729,0.9989732593471019
0.0007701543754559779,0.9989743120750163
0.0007693644374126994,0.99897536340227
0.0007685761184531344,0.9989764110667848
0.0007677894124439523,0.9989774596084291
0.0007670043167575079,0.9989784999748402
0.0007662208218286424,0.9989795502741211
0.0007654389320010447,0.9989805743452448
0.0007646586239166144,0.9989816444547591
0.0007638799295667327,0.9989826162359486
0.0007631027705287068,0.9989837781417225
0.0007623272888131834,0.9989845538422669
0.000761553186496823,0.998986094739276
0.0007607810437147127,0.998986099947863
0.0007600096877748256,0.9989891648692925
0.0007592414432827447,0.9989861010537865
0.0007584716491834787,0.9989952394231711
0.0007577095667717368,0.9989798424954077
0.0007569365836708932,0.9990128848790738
0.0007561894001235695,0.9989466641897021
0.0007553928787490516,0.9990701791726737
0.0007546904987175768,0.9987679961631858
0.0007537607171275495,0.9992073113663645
0.0007531632195746016,0.996049085012231
0.000750187535722148,0.99878104513028
0.0007492730909722762,0.9992098699284884
0.0007486810677713245,0.9962555549398041
0.000745877672645446,0.9988313326734648

